Aggregated f-average Neural Network applied to Few-Shot Class Incremental Learning

Ensemble learning leverages multiple models (i.e., weak learners) on a common machine learning task to enhance prediction performance. Basic ensembling approaches average the weak learners outputs, while more sophisticated ones stack a machine learning model in between the weak learners outputs and the final prediction. This work fuses both aforementioned frameworks. We introduce an aggregated f-average (AFA) shallow neural network which models and combines different types of averages to perform an optimal aggregation of the weak learners predictions. We emphasise its interpretable architecture and simple training strategy, and illustrate its good performance on the problem of few-shot class incremental learning.

==> afavg_loss.dat <==
epoch	loss	val_loss
0	4.932381596035428	4.798509794871013
1	4.528197666450783	4.401654739379882
2	4.011591504414876	3.913831939697266
3	3.4733792213157373	3.426384178797404
4	2.968985973993937	2.9274391523996988
5	2.4557845599563035	2.3851374689737956
6	1.9170243582902131	1.9174111493428547
7	1.4387980616534197	1.5323393630981446
8	1.1112325826397649	1.161655952135722
9	0.899306489361657	0.9540437364578247
10	0.7837176076571146	0.8819600685437521
11	0.7158323213789198	0.819471025466919
12	0.6632998870920251	0.7873213076591492
13	0.6196003102373194	0.758542914390564
14	0.5857892728734899	0.7298800031344096
15	0.5505913487187138	0.7151918951670329
16	0.5211642976160402	0.6972334778308868
17	0.4936658462771663	0.6701080926259358
18	0.4723291096863923	0.6680913750330607
19	0.45167919609281754	0.628484222094218
20	0.4304865042368571	0.6322378245989482
21	0.4130416076713138	0.620095130999883
22	0.4041556262086939	0.6276491189002991
23	0.3929555623619645	0.5938520407676697
24	0.3692402004754102	0.6027529295285543
25	0.35959426305912157	0.572714384396871
26	0.34754304307478445	0.5643188977241516
27	0.3279482360239382	0.5350224431355795
28	0.31695378621419273	0.5364008188247681
29	0.30434824453459847	0.5665349841117859
30	0.30888036162764937	0.5185739028453827
31	0.2855657086107466	0.5065472507476807
32	0.27742647294644956	0.49897265434265137
33	0.2613426810282248	0.47851133028666176
34	0.25771176920996774	0.5027477133274079
35	0.24933255522339431	0.4747539254029592
36	0.23860908353770222	0.485896274248759
37	0.22832131017137458	0.4724696679910024
38	0.22094516487033278	0.48384596665700275
39	0.2044440827987812	0.4720979003111521
40	0.18368878388846363	0.4587570838133494
41	0.1761522086461385	0.45620461225509645
42	0.17457142874046608	0.4532272215684255
43	0.17287400719192292	0.4469628159205119
44	0.1711870559498116	0.44910641670227053
45	0.17051530637122966	0.43894882122675577
46	0.16801673573476297	0.44403522650400795
47	0.16930110461182066	0.4489223885536194
48	0.16754229636104018	0.4446418857574463
49	0.16667306824966713	0.436946937640508
50	0.1661126837907014	0.4461334935824076
51	0.1648466322819392	0.4438679738839467
52	0.16507414312274368	0.44138765732447305
53	0.16327158329663452	0.44114422957102456
54	0.16341380368780206	0.43155101776123045
55	0.16310639838377636	0.43724290529886883
56	0.16169358224780472	0.4394605819384257
57	0.15908698894359447	0.4339332002401352
58	0.16008439774866456	0.43594792127609255
59	0.15849920056484365	0.4341977254549662
60	0.15891006811901376	0.434117595354716
61	0.15788884774402337	0.4355228797594706
62	0.15747613489627837	0.4356473684310913
63	0.1569899078541332	0.43653398712476094
64	0.15680423237659313	0.4354506699244181
65	0.15605657628288974	0.43080911119778953
66	0.15539564232031505	0.4280152718226115
67	0.15429521474573346	0.43405608932177225
68	0.15476628522078195	0.42806918223698937
69	0.15374333794470185	0.4288212569554647
70	0.14851968376724808	0.42725842356681826
71	0.1481241916064863	0.42775154193242393
72	0.14766715109348297	0.4277602509657542
73	0.14767446559888345	0.4280149126052856
74	0.14752410411834715	0.42939940333366394
75	0.1474401056987268	0.43021240989367165
76	0.1473830161050514	0.4310488166411718
77	0.1472406416248392	0.4307147693634033
78	0.1472723427746031	0.4314373330275218
79	0.14721809676399938	0.43103154420852663
80	0.14754070507155526	0.43174142599105836
81	0.14713118961563817	0.43190640648206075
82	0.14719774383085746	0.43165173411369323
83	0.14713123776294568	0.4313109509150187
84	0.14693020981770974	0.43085996389389036
85	0.1469443783715919	0.43078534881273906
86	0.14692678455953245	0.42971203962961835
87	0.1469575227631463	0.4294716409842173
88	0.14665737659842878	0.43104368845621743
89	0.1469647987904372	0.4296045541763306
90	0.14656413078308106	0.42916432321071624
91	0.14670151966589468	0.43009772022565207
92	0.14662117810161027	0.43029338200887046
93	0.14651712486037502	0.42956385811169945
94	0.1463361762188099	0.4293945550918579
95	0.14655010296238793	0.42901389122009276
96	0.1465597100831844	0.4301396600405375
97	0.14643001801437802	0.4304686768849691
98	0.14628307872348362	0.430918660958608
99	0.14644212261394218	0.43075708905855814


==> aircraft_f1.dat <==
Session	LUCIR	EEIL	SPPR	CEC	FACT	arithmetic	geometric	harmonic	majority	{Shallow NN}	{Agg. $f$-avg}	{Deep NN}	{Weighted average NN}
1	55.50	56.26	46.77	36.00	69.75	61.27	61.27	61.27	61.27	61.27	61.27	61.27	61.27
2	60.52	50.56	51.73	33.76	66.10	53.53	53.59	52.91	50.53	53.16	53.56	52.14	55.84
3	23.31	3.31	46.71	32.15	61.46	46.84	47.09	45.82	45.20	44.36	47.54	48.40	51.84
4	5.97	0.79	42.99	30.32	57.39	41.43	41.96	40.24	41.42	44.29	43.98	45.70	48.03
5	6.17	0.24	39.53	28.84	53.76	36.79	37.20	35.58	38.82	42.61	43.04	39.36	43.81
6	5.50	0.43	34.71	28.68	51.70	33.44	33.54	32.43	36.22	39.62	39.01	37.17	40.94
7	6.47	0.37	32.26	27.02	48.89	30.36	30.23	29.32	33.43	36.74	38.16	36.11	37.34
8	7.20	0.82	29.76	26.56	47.46	27.86	27.69	26.84	32.18	33.64	37.28	33.27	38.06
9	6.10	0.58	26.36	25.43	44.97	25.55	25.35	24.46	31.29	33.30	35.19	27.09	33.84
10	5.45	0.25	24.56	25.18	43.42	23.60	23.46	22.59	29.91	18.04	32.11	2.17	32.62
11	5.16	0.46	23.39	24.09	41.78	21.86	21.64	20.90	28.88	28.76	31.73	2.41	31.94

==> cub_f1.dat <==
Session	{No ft}	LUCIR	EEIL	SPPR	CEC	FACT	arithmetic	geometric	harmonic	majority	{Shallow NN}	Ours	{Deep NN}	{Weighted average NN}
0.00	67.19	72.13	68.40	68.66	75.69	76.75	75.70	75.70	75.70	75.70	75.70	75.70	75.70	75.70
1.00	58.63	72.90	68.44	63.18	71.56	73.53	62.01	52.08	52.17	58.64	49.09	63.08	55.29	36.73
2.00	51.89	65.74	51.27	58.70	67.94	70.34	63.93	51.77	50.64	61.42	57.48	61.53	57.19	40.86
3.00	46.81	60.38	43.59	54.44	63.15	65.39	61.47	50.58	47.17	60.39	57.72	61.13	60.17	56.16
4.00	41.96	57.06	39.45	51.67	62.22	64.79	58.19	49.82	45.26	57.92	55.00	60.01	59.84	57.00
5.00	37.98	49.51	36.22	47.92	57.95	61.54	55.74	48.56	43.57	54.05	53.15	57.99	57.98	52.25
6.00	34.63	44.17	34.12	46.22	57.26	61.07	53.73	48.37	42.24	51.42	47.52	56.13	57.28	49.97
7.00	31.43	41.29	31.27	45.59	55.61	59.43	52.63	47.44	41.10	49.03	46.94	53.79	55.08	43.64
8.00	29.05	40.01	29.19	42.34	54.49	57.49	50.40	46.79	39.33	47.56	42.41	51.95	53.85	49.60
9.00	26.73	37.57	27.10	40.35	53.30	57.30	48.59	45.62	38.59	45.38	41.83	51.45	53.62	39.21
10.00	24.65	37.27	26.47	38.74	52.12	56.29	47.22	44.82	37.27	44.29	38.43	51.58	50.57	46.52


==> mini_imagenet_f1.dat <==
Session	{No ft}	LUCIR	EEIL	SPPR	CEC	FACT	arithmetic	geometric	harmonic	majority	{Shallow NN}	Ours	{Deep NN}	{Weighted average NN}
1	65.49	75.93	70.92	62.40	72.12	76.11	75.37	75.37	75.37	75.37	75.37	75.37	75.37	75.37
2	58.04	74.21	69.93	62.60	66.95	69.82	69.51	69.98	70.82	67.52	65.93	68.83	60.55	64.24
3	52.10	56.88	5.64	57.64	62.94	64.57	64.58	65.27	66.72	62.50	63.90	66.54	61.12	62.82
4	46.90	44.02	1.63	52.90	59.63	60.12	60.05	59.87	62.21	58.29	59.57	63.09	59.26	53.77
5	42.41	31.86	1.88	49.01	56.91	55.89	55.43	55.41	57.53	53.36	56.77	57.86	55.68	53.17
6	38.74	25.83	2.60	45.75	53.87	52.24	51.75	51.13	52.44	50.08	54.35	56.40	53.51	50.58
7	35.56	22.47	2.74	42.81	51.37	48.95	48.56	47.93	48.64	46.69	50.73	53.50	46.96	47.50
8	32.66	18.48	1.27	39.34	49.36	46.72	45.26	44.23	44.66	43.94	43.81	50.36	47.04	44.18
9	30.08	14.75	1.05	36.90	47.72	44.77	42.74	41.26	41.26	40.88	46.67	48.81	43.77	37.46

==> sdeep_loss.dat <==
epoch	loss	val_loss
0	5.081257486696597	5.028756484985352
1	5.017512339839229	5.023873825073242
2	5.011191886619286	5.016743882497152
3	5.01024661593967	5.017432181040446
4	5.010669318305122	5.027777620951334
5	5.009786422870778	5.025737539927165
6	5.011275658077664	5.027859414418538
7	5.009822758568657	5.0271953773498534
8	5.0099197832743325	5.032250130971272
9	5.009519800963226	5.021999664306641
10	5.009291616369177	5.048157488505046
11	5.008333526893899	5.028387705485026
12	5.007113452487522	5.031869150797526
13	5.00311079731694	5.036215947469075
14	4.989500698513455	5.025382664998372
15	5.010391695940936	5.028251984914144
16	5.010035411693432	5.032060877482096
17	5.009412664484095	5.035953960418701
18	5.00951604631212	5.039246158599854
19	5.009185574143022	5.04207722345988
20	5.009013847068504	5.043628559112549
21	5.00897051775897	5.045776475270589
22	5.008786776507343	5.046247272491455
23	5.00885644418222	5.0503710238138835
24	5.008714022459807	5.0507075945536295
25	5.008822105549	5.053655427296956
26	5.008685296376546	5.0561289278666175
27	5.008640296370895	5.052827548980713
28	5.008665295353643	5.0527284049987795
29	5.008544384285256	5.0530093447367355
30	5.008493381076389	5.057602882385254
31	5.008528229042335	5.060512860616048
32	5.008582885177047	5.059903087615967
33	5.008594636563902	5.060049266815185
34	5.008548600938585	5.055821304321289
35	5.008421161086471	5.057347819010417
36	5.0084607724790215	5.056747124989827
37	5.008466168862802	5.055545431772868
38	5.0084439101042575	5.058151563008626
39	5.008471577255814	5.056906255086263
40	5.008471755981446	5.05423459370931
41	5.0084050877888995	5.057917009989421
42	5.008423360188802	5.0579410044352215
43	5.008487452047842	5.058823973337809
44	5.008466423882378	5.054073136647542
45	5.008373314892804	5.055877882639567
46	5.008382917333532	5.057339502970378
47	5.008349473034894	5.059017855326335
48	5.008405838719121	5.05917584101359
49	5.008451158735487	5.05716636021932
50	5.0083752208285865	5.056820500691732
51	5.008350565875018	5.0570622762044275
52	5.008387371345803	5.056938037872315
53	5.008400022012216	5.054941012064616
54	5.008382127549913	5.056123867034912
55	5.008290196171513	5.057558917999268
56	5.008419765189842	5.06334685643514
57	5.008322156976771	5.061431001027425
58	5.008359220292833	5.057612883249918
59	5.008298358210811	5.056935246785482
60	5.008302714029948	5.059502468109131
61	5.008294231979935	5.059288711547851
62	5.008413997226291	5.060863463083903
63	5.008388530589916	5.061426709493001
64	5.008375860850016	5.057486197153727
65	5.008338190714518	5.058529720306397
66	5.008285118385597	5.05861541112264
67	5.008315696716308	5.061098359425863
68	5.008345028206154	5.05773764928182
69	5.008371964913827	5.060208053588867
70	5.008337859400997	5.0587273534139
71	5.008286981229429	5.05764918645223
72	5.008294490531639	5.055768795013428
73	5.0082809010258424	5.057563082377116
74	5.008245406680637	5.058427619934082
75	5.008275437531648	5.060948766072591
76	5.0083162011040585	5.059019400278728
77	5.008233545797842	5.058519827524821
78	5.008273110566316	5.059684969584147
79	5.008259832594129	5.0572141202290855
80	5.0082705080950705	5.060804754892985
81	5.008303334977891	5.06107032140096
82	5.0083049371507435	5.060010706583659
83	5.008272444407146	5.060364475250244
84	5.008367740489819	5.062781092325847
85	5.008279938874422	5.061437187194824
86	5.0082208845350475	5.060420926411947
87	5.008256474954111	5.060989691416423
88	5.008244863439489	5.061819852193197
89	5.00827292477643	5.062070827484131
90	5.008273666523121	5.05980494817098
91	5.008273011666757	5.055908648173014
92	5.008287394488299	5.057579561869304
93	5.008273075245045	5.056505349477132
94	5.008222387808341	5.058371365865072
95	5.008248423823604	5.058123455047608
96	5.00824495739407	5.059339192708333
97	5.008225140041775	5.058569316864014
98	5.008248180106834	5.059686959584554
99	5.008272556022361	5.061390183766683


==> sshallow_loss.dat <==
epoch	loss	val_loss
0	5.122877211394133	5.053295389811198
1	5.025855479063811	5.031000639597575
2	5.0119323900010855	5.028009001413981
3	5.004616052839491	5.026523933410645
4	4.998380300733778	5.02231335957845
5	4.997157337753861	5.0401666005452475
6	4.995433217507822	5.02901019414266
7	4.989695537708424	5.0337315368652344
8	4.989936176582619	5.024342136383057
9	4.984548248714871	5.0107592074076335
10	4.971557389718515	5.034986998240153
11	4.971580579545763	5.023936964670817
12	4.961358903249105	4.996941254933675
13	4.948670902252197	4.988302167256673
14	4.931813545933476	4.985883712768555
15	4.915784951669199	4.961456476847331
16	4.902817822209111	4.9482003021240235
17	4.890656113801179	4.9196500396728515
18	4.861484409614846	4.898639806111654
19	4.829462261199951	4.876265176137289
20	4.785239808824327	4.788455632527669
21	4.726094780674687	4.777664877573649
22	4.67653062749792	4.764002895355224
23	4.61413152553417	4.607034638722737
24	4.529397308208324	4.491438007354736
25	4.421777421456796	4.418916454315186
26	4.301268874980785	4.299358393351237
27	4.151824768207692	4.140770543416341
28	3.981229724884033	3.9242604192097983
29	3.787415865438956	3.846116536458333
30	3.579894197958487	3.5096709219614666
31	3.3331052310378464	3.304334732691447
32	3.104844340571651	3.0137067635854087
33	2.9033940007951524	2.947111819585164
34	2.6408754882106074	2.5537449645996095
35	2.398329366048177	2.3639472357432045
36	2.1667513017301205	2.1455453872680663
37	1.948714376732155	1.9692828289667765
38	1.7700157946127433	1.8076742839813233
39	1.633853161070082	1.6389488172531128
40	1.5116394592214513	1.5418875519434612
41	1.4272371629432397	1.5106579653422039
42	1.3521128461979053	1.381085205078125
43	1.2902133275844432	1.3213371515274048
44	1.2138134023878309	1.333584591547648
45	1.1709029782259905	1.2421722745895385
46	1.1297269015842013	1.224769557317098
47	1.0995649802243268	1.1759580675760906
48	1.063240546297144	1.1445475546518962
49	1.0429044584874754	1.162707036336263
50	1.0374335175973397	1.1113336451848348
51	1.0015659568044875	1.1167034721374511
52	0.9992162570246944	1.1046371324857076
53	0.9769262951391715	1.1591700426737468
54	0.9761998255164535	1.117735029856364
55	0.9709128194385105	1.0390339152018229
56	0.9370992577517474	1.0579582659403484
57	0.931309699482388	1.0383651741345723
58	0.9042142524542632	1.0652696402867634
59	0.9288800589243571	1.0596522863705953
60	0.9624012815510785	1.1931446758906046
61	0.9949906700628776	1.1371436834335327
62	0.9056621988614401	1.0611083205540974
63	0.8657338145927147	0.9857615979512533
64	0.8624796963621069	0.9940234041213989
65	0.8403610807878	0.9790441862742106
66	0.8365468670703746	1.0018317604064941
67	0.8389150958591037	0.9689491780598959
68	0.8442712789111667	0.9528271023432414
69	0.8207166772418552	0.9920334847768147
70	0.8422405325924909	0.9475943565368652
71	0.8711077642440795	1.0263749424616495
72	0.8467081085840861	1.0769843975702922
73	0.827743680300536	0.9302126216888428
74	0.7880840633533619	0.8942773993810018
75	0.7854973701194481	0.9340548674265544
76	0.7856230445261355	0.9191673072179158
77	0.7693882305533798	0.9575172932942708
78	0.7713369339483755	0.9347843400637309
79	0.7914110660552979	0.8688205567995707
80	0.7489224176053647	0.9138126452763875
81	0.7478435949042991	0.9084023054440816
82	0.7443787807005423	0.9371106259028117
83	0.7487289265350059	0.9168477606773376
84	0.7612187253987348	0.9941831572850546
85	0.746934385034773	0.932982280254364
86	0.7329461092419095	0.8401383956273397
87	0.72416896837729	0.9079304202397664
88	0.7288295669025845	0.8500503166516622
89	0.7451725401701751	0.8670336945851644
90	0.7601906416151258	0.9532090210914612
91	0.7219067831392642	0.8225446001688639
92	0.7140292115564699	0.8531305909156799
93	0.6793941648801168	0.8629692649841308
94	0.7015134087315312	0.860884443918864
95	0.7188064400355021	0.9492127950986227
96	0.7257766337747927	0.8582503493626913
97	0.7026227064485903	0.8983676687876383
98	0.6818283829865632	0.8909307797749837
99	0.6842414675818549	0.8672624858220418


==> tiered_imagenet_f1.dat <==
Session	LUCIR	EEIL	SPPR	CEC	FACT	arithmetic	geometric	harmonic	majority	{Shallow NN}	{Agg. $f$-avg}	{Deep NN}	{Weighted average NN}
1	65.96	64.36	77.07	74.63	74.95	80.28	80.28	80.28	80.28	80.28	80.28	80.28	80.28
2	60.98	58.44	69.88	68.85	69.00	69.77	69.78	69.00	64.11	71.63	71.74	70.41	72.07
3	43.29	16.06	63.08	63.81	63.99	61.52	61.51	60.27	54.13	61.81	65.22	63.37	64.85
4	29.17	12.69	57.37	59.76	59.71	54.78	54.77	53.23	49.95	57.31	58.80	54.46	58.80
5	25.24	9.88	52.45	56.48	56.04	49.08	49.10	47.38	45.50	51.18	54.55	48.47	54.53
6	22.28	10.09	48.29	53.71	53.05	44.09	44.13	42.39	42.73	46.08	51.82	0.01	50.26
7	17.24	8.93	41.11	51.23	50.40	39.79	39.82	38.13	39.66	40.75	47.75	3.13	46.80
8	15.63	8.19	37.92	48.99	47.86	36.15	36.17	34.52	37.92	40.71	44.44	0.03	42.69
9	14.51	7.49	35.25	46.96	45.73	33.04	33.03	31.48	35.84	28.51	41.66	0.01	39.90
10	13.55	7.52	32.99	44.92	43.74	30.42	30.39	28.89	34.21	5.16	39.69	0.01	37.52
11	12.29	7.21	30.81	43.10	41.80	27.98	27.94	26.50	32.36	13.46	37.57	0.00	35.43

==> wa_loss.dat <==
epoch	loss	val_loss
0	5.523430074055989	5.143311468760173
1	5.0902076276143395	4.981988620758057
2	4.886042851342095	4.867533270517985
3	4.765534564830639	4.759875475565592
4	4.6460075689245155	4.641582622528076
5	4.5270449800844546	4.529205188751221
6	4.4062967342800565	4.398769130706787
7	4.287999224486175	4.276617310841878
8	4.167451182471381	4.169777075449626
9	4.049072043807418	4.067413965861003
10	3.930620076214826	3.938356695175171
11	3.810920025154396	3.82584308942159
12	3.6928630963078253	3.7140949122111
13	3.576611077697189	3.602892548243205
14	3.4616216309865315	3.4895532162984213
15	3.34908157242669	3.3754365189870197
16	3.2364235874458593	3.27271772702535
17	3.124251773622301	3.1558240922292073
18	3.018059265348646	3.0597328980763754
19	2.911500804335983	2.951077973047892
20	2.8085357510602034	2.851001733144124
21	2.7068084776843038	2.76348690032959
22	2.610650021588361	2.6684470653533934
23	2.5168893577434397	2.5730559412638345
24	2.427052917127256	2.4871413771311444
25	2.3401867453257243	2.399285364151001
26	2.2588245695608635	2.3138758246103923
27	2.179722628770051	2.242242368062337
28	2.1048917720935965	2.1682748476664226
29	2.03217801394286	2.104413642883301
30	1.9659877058311745	2.0402904033660887
31	1.9033654211185596	1.9797339804967244
32	1.8434382934923526	1.9236898549397787
33	1.7889314227634006	1.8671077489852905
34	1.7362831567834924	1.8172133827209473
35	1.6875653206860577	1.7708384370803834
36	1.6413635487026639	1.721500277519226
37	1.5990420099540994	1.6808062171936036
38	1.5584196163106847	1.6491111628214519
39	1.5212467015231097	1.6106046613057454
40	1.4853843026691014	1.5772156318028767
41	1.4531187726833201	1.5430031855901083
42	1.4203718782354284	1.514035415649414
43	1.3923255102722734	1.4860837491353354
44	1.364004538677357	1.4638374360402424
45	1.338542342539187	1.4322717173894246
46	1.3138243118921915	1.413291516304016
47	1.2911730785723086	1.3925381310780842
48	1.2683546078646624	1.3676751629511514
49	1.2487451060612997	1.3460297473271687
50	1.227937037150065	1.3328377723693847
51	1.209725502508658	1.3133027013142904
52	1.1923382345835367	1.3014660580952961
53	1.1747072996916594	1.280563956896464
54	1.1580939854515924	1.266066188812256
55	1.1431082209834347	1.251939582824707
56	1.128588968736154	1.237545574506124
57	1.113910307177791	1.2249352677663168
58	1.1007869582706027	1.2090045261383056
59	1.0867205022882531	1.1975215180714924
60	1.0737389506234063	1.1900581439336142
61	1.0636585800736038	1.1807652282714844
62	1.05109164096691	1.1625117222468058
63	1.0400164233313667	1.1548123462994893
64	1.0289822414186265	1.1486406850814819
65	1.0180105896349307	1.1379071315129599
66	1.0075501320097182	1.1312328131993612
67	0.9985922813415528	1.1151123825709026
68	0.9882930633756849	1.1077575095494587
69	0.9795628794917354	1.1051946703592936
70	0.9706473280765392	1.096455070177714
71	0.9624036606152853	1.085868870417277
72	0.9540978175622445	1.078547221024831
73	0.9448160141485709	1.0682099453608196
74	0.9369295238565516	1.0615788316726684
75	0.9289710949085377	1.059257845878601
76	0.9220873563377946	1.0498358345031737
77	0.9141575411513999	1.0423295005162556
78	0.9063378007323654	1.0361795838673908
79	0.9001631783556056	1.0331532581647238
80	0.8933801414348461	1.024773625532786
81	0.8864203635851542	1.0143292212486268
82	0.8795787749467072	1.0142761985460917
83	0.8741348789356373	1.0108419879277548
84	0.8676380313767327	1.006158185005188
85	0.8608822385470073	0.9969383176167806
86	0.8553556746906704	0.9914603455861409
87	0.8497970471558748	0.9843941489855449
88	0.8426333520147535	0.9792652956644694
89	0.8387315554089017	0.9776655658086141
90	0.8318963536509761	0.9669179789225261
91	0.8272926418869584	0.9642814604441324
92	0.8219571672545539	0.9635011458396912
93	0.817165437274509	0.9527797555923462
94	0.8113813540670607	0.950701269308726
95	0.8063884761598376	0.950299375851949
96	0.8013804688277067	0.9435526371002197
97	0.796448827319675	0.9372174048423767
98	0.7923687171053003	0.9314284388224284
99	0.7866715224583943	0.9247572994232178

